On the Distribution of the Sum of Double-Nakagami-m Random Vectors and Application in Randomly Reconfigurable Surfaces

Meta-surfaces intend to improve significantly the performance of future wireless networks by controlling the wireless propagation and shaping the radio waves according to the generalized Snell's law. A recent application of meta-surfaces is reconfigurable intelligent surfaces which are practically limited by the requirement for perfect knowledge of the user's position. For the case where the user's position cannot be obtained, we introduce randomly reconfigurable surfaces (RRSs) aiming to diffuse the incoming wave. A RRS is defined as a reconfigurable meta-surface that each of its elements induces a randomly selected time-variant phase shift on the reflected signal. To facilitate the performance analysis of a RRS-assisted system, first, we present novel closed-form expressions for the probability density function, the cumulative distribution function, the moments, and the characteristic function of the distribution of the sum of double-Nakagami-m random vectors, whose amplitudes follow the double-Nakagami-m distribution, i.e., the distribution of the product of two Nakagami-m random variables, and phases follow the circular uniform distribution. We also consider a special case of this distribution, namely the distribution of the sum of Rayleigh-Nakagami-m random vectors. Then, we exploit these expressions to investigate the performance of the RRS-assisted composite channel, assuming that the two links undergo Nakagami-m fading and the equivalent phase follows the circular uniform distribution. Closed-form expressions for the outage probability, the average received signal-to-noise ratio, the ergodic capacity, the bit error probability, the amount of fading, and the channel quality estimation index are provided to evaluate the performance of the considered system. These metrics are also derived for the practical special case where one of the two links undergoes Rayleigh fading.

==> data/aof/aof11.dat <==
   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00
   3.0000000e+00   1.6666667e+00
   4.0000000e+00   1.5000000e+00
   5.0000000e+00   1.4000000e+00
   6.0000000e+00   1.3333333e+00
   7.0000000e+00   1.2857143e+00
   8.0000000e+00   1.2500000e+00
   9.0000000e+00   1.2222222e+00
   1.0000000e+01   1.2000000e+00
   1.1000000e+01   1.1818182e+00
   1.2000000e+01   1.1666667e+00
   1.3000000e+01   1.1538462e+00
   1.4000000e+01   1.1428571e+00
   1.5000000e+01   1.1333333e+00
   1.6000000e+01   1.1250000e+00
   1.7000000e+01   1.1176471e+00
   1.8000000e+01   1.1111111e+00
   1.9000000e+01   1.1052632e+00
   2.0000000e+01   1.1000000e+00
   2.1000000e+01   1.0952381e+00
   2.2000000e+01   1.0909091e+00
   2.3000000e+01   1.0869565e+00
   2.4000000e+01   1.0833333e+00
   2.5000000e+01   1.0800000e+00
   2.6000000e+01   1.0769231e+00
   2.7000000e+01   1.0740741e+00
   2.8000000e+01   1.0714286e+00
   2.9000000e+01   1.0689655e+00
   3.0000000e+01   1.0666667e+00
   3.1000000e+01   1.0645161e+00
   3.2000000e+01   1.0625000e+00
   3.3000000e+01   1.0606061e+00
   3.4000000e+01   1.0588235e+00
   3.5000000e+01   1.0571429e+00
   3.6000000e+01   1.0555556e+00
   3.7000000e+01   1.0540541e+00
   3.8000000e+01   1.0526316e+00
   3.9000000e+01   1.0512821e+00
   4.0000000e+01   1.0500000e+00
   4.1000000e+01   1.0487805e+00
   4.2000000e+01   1.0476190e+00
   4.3000000e+01   1.0465116e+00
   4.4000000e+01   1.0454545e+00
   4.5000000e+01   1.0444444e+00
   4.6000000e+01   1.0434783e+00
   4.7000000e+01   1.0425532e+00
   4.8000000e+01   1.0416667e+00
   4.9000000e+01   1.0408163e+00
   5.0000000e+01   1.0400000e+00
   5.1000000e+01   1.0392157e+00
   5.2000000e+01   1.0384615e+00
   5.3000000e+01   1.0377358e+00
   5.4000000e+01   1.0370370e+00
   5.5000000e+01   1.0363636e+00
   5.6000000e+01   1.0357143e+00
   5.7000000e+01   1.0350877e+00
   5.8000000e+01   1.0344828e+00
   5.9000000e+01   1.0338983e+00
   6.0000000e+01   1.0333333e+00
   6.1000000e+01   1.0327869e+00
   6.2000000e+01   1.0322581e+00
   6.3000000e+01   1.0317460e+00
   6.4000000e+01   1.0312500e+00
   6.5000000e+01   1.0307692e+00
   6.6000000e+01   1.0303030e+00
   6.7000000e+01   1.0298507e+00
   6.8000000e+01   1.0294118e+00
   6.9000000e+01   1.0289855e+00
   7.0000000e+01   1.0285714e+00
   7.1000000e+01   1.0281690e+00
   7.2000000e+01   1.0277778e+00
   7.3000000e+01   1.0273973e+00
   7.4000000e+01   1.0270270e+00
   7.5000000e+01   1.0266667e+00
   7.6000000e+01   1.0263158e+00
   7.7000000e+01   1.0259740e+00
   7.8000000e+01   1.0256410e+00
   7.9000000e+01   1.0253165e+00
   8.0000000e+01   1.0250000e+00
   8.1000000e+01   1.0246914e+00
   8.2000000e+01   1.0243902e+00
   8.3000000e+01   1.0240964e+00
   8.4000000e+01   1.0238095e+00
   8.5000000e+01   1.0235294e+00
   8.6000000e+01   1.0232558e+00
   8.7000000e+01   1.0229885e+00
   8.8000000e+01   1.0227273e+00
   8.9000000e+01   1.0224719e+00
   9.0000000e+01   1.0222222e+00
   9.1000000e+01   1.0219780e+00
   9.2000000e+01   1.0217391e+00
   9.3000000e+01   1.0215054e+00
   9.4000000e+01   1.0212766e+00
   9.5000000e+01   1.0210526e+00
   9.6000000e+01   1.0208333e+00
   9.7000000e+01   1.0206186e+00
   9.8000000e+01   1.0204082e+00
   9.9000000e+01   1.0202020e+00
   1.0000000e+02   1.0200000e+00
   1.0100000e+02   1.0198020e+00
   1.0200000e+02   1.0196078e+00
   1.0300000e+02   1.0194175e+00
   1.0400000e+02   1.0192308e+00
   1.0500000e+02   1.0190476e+00
   1.0600000e+02   1.0188679e+00
   1.0700000e+02   1.0186916e+00
   1.0800000e+02   1.0185185e+00
   1.0900000e+02   1.0183486e+00
   1.1000000e+02   1.0181818e+00
   1.1100000e+02   1.0180180e+00
   1.1200000e+02   1.0178571e+00
   1.1300000e+02   1.0176991e+00
   1.1400000e+02   1.0175439e+00
   1.1500000e+02   1.0173913e+00
   1.1600000e+02   1.0172414e+00
   1.1700000e+02   1.0170940e+00
   1.1800000e+02   1.0169492e+00
   1.1900000e+02   1.0168067e+00
   1.2000000e+02   1.0166667e+00
   1.2100000e+02   1.0165289e+00
   1.2200000e+02   1.0163934e+00
   1.2300000e+02   1.0162602e+00
   1.2400000e+02   1.0161290e+00
   1.2500000e+02   1.0160000e+00
   1.2600000e+02   1.0158730e+00
   1.2700000e+02   1.0157480e+00
   1.2800000e+02   1.0156250e+00
   1.2900000e+02   1.0155039e+00
   1.3000000e+02   1.0153846e+00
   1.3100000e+02   1.0152672e+00
   1.3200000e+02   1.0151515e+00
   1.3300000e+02   1.0150376e+00
   1.3400000e+02   1.0149254e+00
   1.3500000e+02   1.0148148e+00
   1.3600000e+02   1.0147059e+00
   1.3700000e+02   1.0145985e+00
   1.3800000e+02   1.0144928e+00
   1.3900000e+02   1.0143885e+00
   1.4000000e+02   1.0142857e+00
   1.4100000e+02   1.0141844e+00
   1.4200000e+02   1.0140845e+00
   1.4300000e+02   1.0139860e+00
   1.4400000e+02   1.0138889e+00
   1.4500000e+02   1.0137931e+00
   1.4600000e+02   1.0136986e+00
   1.4700000e+02   1.0136054e+00
   1.4800000e+02   1.0135135e+00
   1.4900000e+02   1.0134228e+00
   1.5000000e+02   1.0133333e+00
   1.5100000e+02   1.0132450e+00
   1.5200000e+02   1.0131579e+00
   1.5300000e+02   1.0130719e+00
   1.5400000e+02   1.0129870e+00
   1.5500000e+02   1.0129032e+00
   1.5600000e+02   1.0128205e+00
   1.5700000e+02   1.0127389e+00
   1.5800000e+02   1.0126582e+00
   1.5900000e+02   1.0125786e+00
   1.6000000e+02   1.0125000e+00
   1.6100000e+02   1.0124224e+00
   1.6200000e+02   1.0123457e+00
   1.6300000e+02   1.0122699e+00
   1.6400000e+02   1.0121951e+00
   1.6500000e+02   1.0121212e+00
   1.6600000e+02   1.0120482e+00
   1.6700000e+02   1.0119760e+00
   1.6800000e+02   1.0119048e+00
   1.6900000e+02   1.0118343e+00
   1.7000000e+02   1.0117647e+00
   1.7100000e+02   1.0116959e+00
   1.7200000e+02   1.0116279e+00
   1.7300000e+02   1.0115607e+00
   1.7400000e+02   1.0114943e+00
   1.7500000e+02   1.0114286e+00
   1.7600000e+02   1.0113636e+00
   1.7700000e+02   1.0112994e+00
   1.7800000e+02   1.0112360e+00
   1.7900000e+02   1.0111732e+00
   1.8000000e+02   1.0111111e+00
   1.8100000e+02   1.0110497e+00
   1.8200000e+02   1.0109890e+00
   1.8300000e+02   1.0109290e+00
   1.8400000e+02   1.0108696e+00
   1.8500000e+02   1.0108108e+00
   1.8600000e+02   1.0107527e+00
   1.8700000e+02   1.0106952e+00
   1.8800000e+02   1.0106383e+00
   1.8900000e+02   1.0105820e+00
   1.9000000e+02   1.0105263e+00
   1.9100000e+02   1.0104712e+00
   1.9200000e+02   1.0104167e+00
   1.9300000e+02   1.0103627e+00
   1.9400000e+02   1.0103093e+00
   1.9500000e+02   1.0102564e+00
   1.9600000e+02   1.0102041e+00
   1.9700000e+02   1.0101523e+00
   1.9800000e+02   1.0101010e+00
   1.9900000e+02   1.0100503e+00
   2.0000000e+02   1.0100000e+00
   2.0100000e+02   1.0099502e+00
   2.0200000e+02   1.0099010e+00
   2.0300000e+02   1.0098522e+00
   2.0400000e+02   1.0098039e+00
   2.0500000e+02   1.0097561e+00
   2.0600000e+02   1.0097087e+00
   2.0700000e+02   1.0096618e+00
   2.0800000e+02   1.0096154e+00
   2.0900000e+02   1.0095694e+00
   2.1000000e+02   1.0095238e+00
   2.1100000e+02   1.0094787e+00
   2.1200000e+02   1.0094340e+00
   2.1300000e+02   1.0093897e+00
   2.1400000e+02   1.0093458e+00
   2.1500000e+02   1.0093023e+00
   2.1600000e+02   1.0092593e+00
   2.1700000e+02   1.0092166e+00
   2.1800000e+02   1.0091743e+00
   2.1900000e+02   1.0091324e+00
   2.2000000e+02   1.0090909e+00
   2.2100000e+02   1.0090498e+00
   2.2200000e+02   1.0090090e+00
   2.2300000e+02   1.0089686e+00
   2.2400000e+02   1.0089286e+00
   2.2500000e+02   1.0088889e+00
   2.2600000e+02   1.0088496e+00
   2.2700000e+02   1.0088106e+00
   2.2800000e+02   1.0087719e+00
   2.2900000e+02   1.0087336e+00
   2.3000000e+02   1.0086957e+00
   2.3100000e+02   1.0086580e+00
   2.3200000e+02   1.0086207e+00
   2.3300000e+02   1.0085837e+00
   2.3400000e+02   1.0085470e+00
   2.3500000e+02   1.0085106e+00
   2.3600000e+02   1.0084746e+00
   2.3700000e+02   1.0084388e+00
   2.3800000e+02   1.0084034e+00
   2.3900000e+02   1.0083682e+00
   2.4000000e+02   1.0083333e+00
   2.4100000e+02   1.0082988e+00
   2.4200000e+02   1.0082645e+00
   2.4300000e+02   1.0082305e+00
   2.4400000e+02   1.0081967e+00
   2.4500000e+02   1.0081633e+00
   2.4600000e+02   1.0081301e+00
   2.4700000e+02   1.0080972e+00
   2.4800000e+02   1.0080645e+00
   2.4900000e+02   1.0080321e+00
   2.5000000e+02   1.0080000e+00
   2.5100000e+02   1.0079681e+00
   2.5200000e+02   1.0079365e+00
   2.5300000e+02   1.0079051e+00
   2.5400000e+02   1.0078740e+00
   2.5500000e+02   1.0078431e+00
   2.5600000e+02   1.0078125e+00


==> data/aof/aof13.dat <==
   1.0000000e+00   1.6666667e+00
   2.0000000e+00   1.3333333e+00
   3.0000000e+00   1.2222222e+00
   4.0000000e+00   1.1666667e+00
   5.0000000e+00   1.1333333e+00
   6.0000000e+00   1.1111111e+00
   7.0000000e+00   1.0952381e+00
   8.0000000e+00   1.0833333e+00
   9.0000000e+00   1.0740741e+00
   1.0000000e+01   1.0666667e+00
   1.1000000e+01   1.0606061e+00
   1.2000000e+01   1.0555556e+00
   1.3000000e+01   1.0512821e+00
   1.4000000e+01   1.0476190e+00
   1.5000000e+01   1.0444444e+00
   1.6000000e+01   1.0416667e+00
   1.7000000e+01   1.0392157e+00
   1.8000000e+01   1.0370370e+00
   1.9000000e+01   1.0350877e+00
   2.0000000e+01   1.0333333e+00
   2.1000000e+01   1.0317460e+00
   2.2000000e+01   1.0303030e+00
   2.3000000e+01   1.0289855e+00
   2.4000000e+01   1.0277778e+00
   2.5000000e+01   1.0266667e+00
   2.6000000e+01   1.0256410e+00
   2.7000000e+01   1.0246914e+00
   2.8000000e+01   1.0238095e+00
   2.9000000e+01   1.0229885e+00
   3.0000000e+01   1.0222222e+00
   3.1000000e+01   1.0215054e+00
   3.2000000e+01   1.0208333e+00
   3.3000000e+01   1.0202020e+00
   3.4000000e+01   1.0196078e+00
   3.5000000e+01   1.0190476e+00
   3.6000000e+01   1.0185185e+00
   3.7000000e+01   1.0180180e+00
   3.8000000e+01   1.0175439e+00
   3.9000000e+01   1.0170940e+00
   4.0000000e+01   1.0166667e+00
   4.1000000e+01   1.0162602e+00
   4.2000000e+01   1.0158730e+00
   4.3000000e+01   1.0155039e+00
   4.4000000e+01   1.0151515e+00
   4.5000000e+01   1.0148148e+00
   4.6000000e+01   1.0144928e+00
   4.7000000e+01   1.0141844e+00
   4.8000000e+01   1.0138889e+00
   4.9000000e+01   1.0136054e+00
   5.0000000e+01   1.0133333e+00
   5.1000000e+01   1.0130719e+00
   5.2000000e+01   1.0128205e+00
   5.3000000e+01   1.0125786e+00
   5.4000000e+01   1.0123457e+00
   5.5000000e+01   1.0121212e+00
   5.6000000e+01   1.0119048e+00
   5.7000000e+01   1.0116959e+00
   5.8000000e+01   1.0114943e+00
   5.9000000e+01   1.0112994e+00
   6.0000000e+01   1.0111111e+00
   6.1000000e+01   1.0109290e+00
   6.2000000e+01   1.0107527e+00
   6.3000000e+01   1.0105820e+00
   6.4000000e+01   1.0104167e+00
   6.5000000e+01   1.0102564e+00
   6.6000000e+01   1.0101010e+00
   6.7000000e+01   1.0099502e+00
   6.8000000e+01   1.0098039e+00
   6.9000000e+01   1.0096618e+00
   7.0000000e+01   1.0095238e+00
   7.1000000e+01   1.0093897e+00
   7.2000000e+01   1.0092593e+00
   7.3000000e+01   1.0091324e+00
   7.4000000e+01   1.0090090e+00
   7.5000000e+01   1.0088889e+00
   7.6000000e+01   1.0087719e+00
   7.7000000e+01   1.0086580e+00
   7.8000000e+01   1.0085470e+00
   7.9000000e+01   1.0084388e+00
   8.0000000e+01   1.0083333e+00
   8.1000000e+01   1.0082305e+00
   8.2000000e+01   1.0081301e+00
   8.3000000e+01   1.0080321e+00
   8.4000000e+01   1.0079365e+00
   8.5000000e+01   1.0078431e+00
   8.6000000e+01   1.0077519e+00
   8.7000000e+01   1.0076628e+00
   8.8000000e+01   1.0075758e+00
   8.9000000e+01   1.0074906e+00
   9.0000000e+01   1.0074074e+00
   9.1000000e+01   1.0073260e+00
   9.2000000e+01   1.0072464e+00
   9.3000000e+01   1.0071685e+00
   9.4000000e+01   1.0070922e+00
   9.5000000e+01   1.0070175e+00
   9.6000000e+01   1.0069444e+00
   9.7000000e+01   1.0068729e+00
   9.8000000e+01   1.0068027e+00
   9.9000000e+01   1.0067340e+00
   1.0000000e+02   1.0066667e+00
   1.0100000e+02   1.0066007e+00
   1.0200000e+02   1.0065359e+00
   1.0300000e+02   1.0064725e+00
   1.0400000e+02   1.0064103e+00
   1.0500000e+02   1.0063492e+00
   1.0600000e+02   1.0062893e+00
   1.0700000e+02   1.0062305e+00
   1.0800000e+02   1.0061728e+00
   1.0900000e+02   1.0061162e+00
   1.1000000e+02   1.0060606e+00
   1.1100000e+02   1.0060060e+00
   1.1200000e+02   1.0059524e+00
   1.1300000e+02   1.0058997e+00
   1.1400000e+02   1.0058480e+00
   1.1500000e+02   1.0057971e+00
   1.1600000e+02   1.0057471e+00
   1.1700000e+02   1.0056980e+00
   1.1800000e+02   1.0056497e+00
   1.1900000e+02   1.0056022e+00
   1.2000000e+02   1.0055556e+00
   1.2100000e+02   1.0055096e+00
   1.2200000e+02   1.0054645e+00
   1.2300000e+02   1.0054201e+00
   1.2400000e+02   1.0053763e+00
   1.2500000e+02   1.0053333e+00
   1.2600000e+02   1.0052910e+00
   1.2700000e+02   1.0052493e+00
   1.2800000e+02   1.0052083e+00
   1.2900000e+02   1.0051680e+00
   1.3000000e+02   1.0051282e+00
   1.3100000e+02   1.0050891e+00
   1.3200000e+02   1.0050505e+00
   1.3300000e+02   1.0050125e+00
   1.3400000e+02   1.0049751e+00
   1.3500000e+02   1.0049383e+00
   1.3600000e+02   1.0049020e+00
   1.3700000e+02   1.0048662e+00
   1.3800000e+02   1.0048309e+00
   1.3900000e+02   1.0047962e+00
   1.4000000e+02   1.0047619e+00
   1.4100000e+02   1.0047281e+00
   1.4200000e+02   1.0046948e+00
   1.4300000e+02   1.0046620e+00
   1.4400000e+02   1.0046296e+00
   1.4500000e+02   1.0045977e+00
   1.4600000e+02   1.0045662e+00
   1.4700000e+02   1.0045351e+00
   1.4800000e+02   1.0045045e+00
   1.4900000e+02   1.0044743e+00
   1.5000000e+02   1.0044444e+00
   1.5100000e+02   1.0044150e+00
   1.5200000e+02   1.0043860e+00
   1.5300000e+02   1.0043573e+00
   1.5400000e+02   1.0043290e+00
   1.5500000e+02   1.0043011e+00
   1.5600000e+02   1.0042735e+00
   1.5700000e+02   1.0042463e+00
   1.5800000e+02   1.0042194e+00
   1.5900000e+02   1.0041929e+00
   1.6000000e+02   1.0041667e+00
   1.6100000e+02   1.0041408e+00
   1.6200000e+02   1.0041152e+00
   1.6300000e+02   1.0040900e+00
   1.6400000e+02   1.0040650e+00
   1.6500000e+02   1.0040404e+00
   1.6600000e+02   1.0040161e+00
   1.6700000e+02   1.0039920e+00
   1.6800000e+02   1.0039683e+00
   1.6900000e+02   1.0039448e+00
   1.7000000e+02   1.0039216e+00
   1.7100000e+02   1.0038986e+00
   1.7200000e+02   1.0038760e+00
   1.7300000e+02   1.0038536e+00
   1.7400000e+02   1.0038314e+00
   1.7500000e+02   1.0038095e+00
   1.7600000e+02   1.0037879e+00
   1.7700000e+02   1.0037665e+00
   1.7800000e+02   1.0037453e+00
   1.7900000e+02   1.0037244e+00
   1.8000000e+02   1.0037037e+00
   1.8100000e+02   1.0036832e+00
   1.8200000e+02   1.0036630e+00
   1.8300000e+02   1.0036430e+00
   1.8400000e+02   1.0036232e+00
   1.8500000e+02   1.0036036e+00
   1.8600000e+02   1.0035842e+00
   1.8700000e+02   1.0035651e+00
   1.8800000e+02   1.0035461e+00
   1.8900000e+02   1.0035273e+00
   1.9000000e+02   1.0035088e+00
   1.9100000e+02   1.0034904e+00
   1.9200000e+02   1.0034722e+00
   1.9300000e+02   1.0034542e+00
   1.9400000e+02   1.0034364e+00
   1.9500000e+02   1.0034188e+00
   1.9600000e+02   1.0034014e+00
   1.9700000e+02   1.0033841e+00
   1.9800000e+02   1.0033670e+00
   1.9900000e+02   1.0033501e+00
   2.0000000e+02   1.0033333e+00
   2.0100000e+02   1.0033167e+00
   2.0200000e+02   1.0033003e+00
   2.0300000e+02   1.0032841e+00
   2.0400000e+02   1.0032680e+00
   2.0500000e+02   1.0032520e+00
   2.0600000e+02   1.0032362e+00
   2.0700000e+02   1.0032206e+00
   2.0800000e+02   1.0032051e+00
   2.0900000e+02   1.0031898e+00
   2.1000000e+02   1.0031746e+00
   2.1100000e+02   1.0031596e+00
   2.1200000e+02   1.0031447e+00
   2.1300000e+02   1.0031299e+00
   2.1400000e+02   1.0031153e+00
   2.1500000e+02   1.0031008e+00
   2.1600000e+02   1.0030864e+00
   2.1700000e+02   1.0030722e+00
   2.1800000e+02   1.0030581e+00
   2.1900000e+02   1.0030441e+00
   2.2000000e+02   1.0030303e+00
   2.2100000e+02   1.0030166e+00
   2.2200000e+02   1.0030030e+00
   2.2300000e+02   1.0029895e+00
   2.2400000e+02   1.0029762e+00
   2.2500000e+02   1.0029630e+00
   2.2600000e+02   1.0029499e+00
   2.2700000e+02   1.0029369e+00
   2.2800000e+02   1.0029240e+00
   2.2900000e+02   1.0029112e+00
   2.3000000e+02   1.0028986e+00
   2.3100000e+02   1.0028860e+00
   2.3200000e+02   1.0028736e+00
   2.3300000e+02   1.0028612e+00
   2.3400000e+02   1.0028490e+00
   2.3500000e+02   1.0028369e+00
   2.3600000e+02   1.0028249e+00
   2.3700000e+02   1.0028129e+00
   2.3800000e+02   1.0028011e+00
   2.3900000e+02   1.0027894e+00
   2.4000000e+02   1.0027778e+00
   2.4100000e+02   1.0027663e+00
   2.4200000e+02   1.0027548e+00
   2.4300000e+02   1.0027435e+00
   2.4400000e+02   1.0027322e+00
   2.4500000e+02   1.0027211e+00
   2.4600000e+02   1.0027100e+00
   2.4700000e+02   1.0026991e+00
   2.4800000e+02   1.0026882e+00
   2.4900000e+02   1.0026774e+00
   2.5000000e+02   1.0026667e+00
   2.5100000e+02   1.0026560e+00
   2.5200000e+02   1.0026455e+00
   2.5300000e+02   1.0026350e+00
   2.5400000e+02   1.0026247e+00
   2.5500000e+02   1.0026144e+00
   2.5600000e+02   1.0026042e+00


==> data/aof/aof23.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.1000000e+01   1.0000000e+00
   2.2000000e+01   1.0000000e+00
   2.3000000e+01   1.0000000e+00
   2.4000000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   2.6000000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00
   2.0100000e+02   1.0000000e+00
   2.0200000e+02   1.0000000e+00
   2.0300000e+02   1.0000000e+00
   2.0400000e+02   1.0000000e+00
   2.0500000e+02   1.0000000e+00
   2.0600000e+02   1.0000000e+00
   2.0700000e+02   1.0000000e+00
   2.0800000e+02   1.0000000e+00
   2.0900000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1100000e+02   1.0000000e+00
   2.1200000e+02   1.0000000e+00
   2.1300000e+02   1.0000000e+00
   2.1400000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.1600000e+02   1.0000000e+00
   2.1700000e+02   1.0000000e+00
   2.1800000e+02   1.0000000e+00
   2.1900000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2100000e+02   1.0000000e+00
   2.2200000e+02   1.0000000e+00
   2.2300000e+02   1.0000000e+00
   2.2400000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.2600000e+02   1.0000000e+00
   2.2700000e+02   1.0000000e+00
   2.2800000e+02   1.0000000e+00
   2.2900000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3100000e+02   1.0000000e+00
   2.3200000e+02   1.0000000e+00
   2.3300000e+02   1.0000000e+00
   2.3400000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.3600000e+02   1.0000000e+00
   2.3700000e+02   1.0000000e+00
   2.3800000e+02   1.0000000e+00
   2.3900000e+02   1.0000000e+00
   2.4000000e+02   1.0000000e+00
   2.4100000e+02   1.0000000e+00
   2.4200000e+02   1.0000000e+00
   2.4300000e+02   1.0000000e+00
   2.4400000e+02   1.0000000e+00
   2.4500000e+02   1.0000000e+00
   2.4600000e+02   1.0000000e+00
   2.4700000e+02   1.0000000e+00
   2.4800000e+02   1.0000000e+00
   2.4900000e+02   1.0000000e+00
   2.5000000e+02   1.0000000e+00
   2.5100000e+02   1.0000000e+00
   2.5200000e+02   1.0000000e+00
   2.5300000e+02   1.0000000e+00
   2.5400000e+02   1.0000000e+00
   2.5500000e+02   1.0000000e+00
   2.5600000e+02   1.0000000e+00


==> data/aof/aof33.dat <==
   1.0000000e+00   7.7777778e-01
   2.0000000e+00   8.8888889e-01
   3.0000000e+00   9.2592593e-01
   4.0000000e+00   9.4444444e-01
   5.0000000e+00   9.5555556e-01
   6.0000000e+00   9.6296296e-01
   7.0000000e+00   9.6825397e-01
   8.0000000e+00   9.7222222e-01
   9.0000000e+00   9.7530864e-01
   1.0000000e+01   9.7777778e-01
   1.1000000e+01   9.7979798e-01
   1.2000000e+01   9.8148148e-01
   1.3000000e+01   9.8290598e-01
   1.4000000e+01   9.8412698e-01
   1.5000000e+01   9.8518519e-01
   1.6000000e+01   9.8611111e-01
   1.7000000e+01   9.8692810e-01
   1.8000000e+01   9.8765432e-01
   1.9000000e+01   9.8830409e-01
   2.0000000e+01   9.8888889e-01
   2.1000000e+01   9.8941799e-01
   2.2000000e+01   9.8989899e-01
   2.3000000e+01   9.9033816e-01
   2.4000000e+01   9.9074074e-01
   2.5000000e+01   9.9111111e-01
   2.6000000e+01   9.9145299e-01
   2.7000000e+01   9.9176955e-01
   2.8000000e+01   9.9206349e-01
   2.9000000e+01   9.9233716e-01
   3.0000000e+01   9.9259259e-01
   3.1000000e+01   9.9283154e-01
   3.2000000e+01   9.9305556e-01
   3.3000000e+01   9.9326599e-01
   3.4000000e+01   9.9346405e-01
   3.5000000e+01   9.9365079e-01
   3.6000000e+01   9.9382716e-01
   3.7000000e+01   9.9399399e-01
   3.8000000e+01   9.9415205e-01
   3.9000000e+01   9.9430199e-01
   4.0000000e+01   9.9444444e-01
   4.1000000e+01   9.9457995e-01
   4.2000000e+01   9.9470899e-01
   4.3000000e+01   9.9483204e-01
   4.4000000e+01   9.9494949e-01
   4.5000000e+01   9.9506173e-01
   4.6000000e+01   9.9516908e-01
   4.7000000e+01   9.9527187e-01
   4.8000000e+01   9.9537037e-01
   4.9000000e+01   9.9546485e-01
   5.0000000e+01   9.9555556e-01
   5.1000000e+01   9.9564270e-01
   5.2000000e+01   9.9572650e-01
   5.3000000e+01   9.9580713e-01
   5.4000000e+01   9.9588477e-01
   5.5000000e+01   9.9595960e-01
   5.6000000e+01   9.9603175e-01
   5.7000000e+01   9.9610136e-01
   5.8000000e+01   9.9616858e-01
   5.9000000e+01   9.9623352e-01
   6.0000000e+01   9.9629630e-01
   6.1000000e+01   9.9635701e-01
   6.2000000e+01   9.9641577e-01
   6.3000000e+01   9.9647266e-01
   6.4000000e+01   9.9652778e-01
   6.5000000e+01   9.9658120e-01
   6.6000000e+01   9.9663300e-01
   6.7000000e+01   9.9668325e-01
   6.8000000e+01   9.9673203e-01
   6.9000000e+01   9.9677939e-01
   7.0000000e+01   9.9682540e-01
   7.1000000e+01   9.9687011e-01
   7.2000000e+01   9.9691358e-01
   7.3000000e+01   9.9695586e-01
   7.4000000e+01   9.9699700e-01
   7.5000000e+01   9.9703704e-01
   7.6000000e+01   9.9707602e-01
   7.7000000e+01   9.9711400e-01
   7.8000000e+01   9.9715100e-01
   7.9000000e+01   9.9718706e-01
   8.0000000e+01   9.9722222e-01
   8.1000000e+01   9.9725652e-01
   8.2000000e+01   9.9728997e-01
   8.3000000e+01   9.9732262e-01
   8.4000000e+01   9.9735450e-01
   8.5000000e+01   9.9738562e-01
   8.6000000e+01   9.9741602e-01
   8.7000000e+01   9.9744572e-01
   8.8000000e+01   9.9747475e-01
   8.9000000e+01   9.9750312e-01
   9.0000000e+01   9.9753086e-01
   9.1000000e+01   9.9755800e-01
   9.2000000e+01   9.9758454e-01
   9.3000000e+01   9.9761051e-01
   9.4000000e+01   9.9763593e-01
   9.5000000e+01   9.9766082e-01
   9.6000000e+01   9.9768519e-01
   9.7000000e+01   9.9770905e-01
   9.8000000e+01   9.9773243e-01
   9.9000000e+01   9.9775533e-01
   1.0000000e+02   9.9777778e-01
   1.0100000e+02   9.9779978e-01
   1.0200000e+02   9.9782135e-01
   1.0300000e+02   9.9784250e-01
   1.0400000e+02   9.9786325e-01
   1.0500000e+02   9.9788360e-01
   1.0600000e+02   9.9790356e-01
   1.0700000e+02   9.9792316e-01
   1.0800000e+02   9.9794239e-01
   1.0900000e+02   9.9796126e-01
   1.1000000e+02   9.9797980e-01
   1.1100000e+02   9.9799800e-01
   1.1200000e+02   9.9801587e-01
   1.1300000e+02   9.9803343e-01
   1.1400000e+02   9.9805068e-01
   1.1500000e+02   9.9806763e-01
   1.1600000e+02   9.9808429e-01
   1.1700000e+02   9.9810066e-01
   1.1800000e+02   9.9811676e-01
   1.1900000e+02   9.9813259e-01
   1.2000000e+02   9.9814815e-01
   1.2100000e+02   9.9816345e-01
   1.2200000e+02   9.9817851e-01
   1.2300000e+02   9.9819332e-01
   1.2400000e+02   9.9820789e-01
   1.2500000e+02   9.9822222e-01
   1.2600000e+02   9.9823633e-01
   1.2700000e+02   9.9825022e-01
   1.2800000e+02   9.9826389e-01
   1.2900000e+02   9.9827735e-01
   1.3000000e+02   9.9829060e-01
   1.3100000e+02   9.9830365e-01
   1.3200000e+02   9.9831650e-01
   1.3300000e+02   9.9832916e-01
   1.3400000e+02   9.9834163e-01
   1.3500000e+02   9.9835391e-01
   1.3600000e+02   9.9836601e-01
   1.3700000e+02   9.9837794e-01
   1.3800000e+02   9.9838969e-01
   1.3900000e+02   9.9840128e-01
   1.4000000e+02   9.9841270e-01
   1.4100000e+02   9.9842396e-01
   1.4200000e+02   9.9843505e-01
   1.4300000e+02   9.9844600e-01
   1.4400000e+02   9.9845679e-01
   1.4500000e+02   9.9846743e-01
   1.4600000e+02   9.9847793e-01
   1.4700000e+02   9.9848828e-01
   1.4800000e+02   9.9849850e-01
   1.4900000e+02   9.9850858e-01
   1.5000000e+02   9.9851852e-01
   1.5100000e+02   9.9852833e-01
   1.5200000e+02   9.9853801e-01
   1.5300000e+02   9.9854757e-01
   1.5400000e+02   9.9855700e-01
   1.5500000e+02   9.9856631e-01
   1.5600000e+02   9.9857550e-01
   1.5700000e+02   9.9858457e-01
   1.5800000e+02   9.9859353e-01
   1.5900000e+02   9.9860238e-01
   1.6000000e+02   9.9861111e-01
   1.6100000e+02   9.9861974e-01
   1.6200000e+02   9.9862826e-01
   1.6300000e+02   9.9863667e-01
   1.6400000e+02   9.9864499e-01
   1.6500000e+02   9.9865320e-01
   1.6600000e+02   9.9866131e-01
   1.6700000e+02   9.9866933e-01
   1.6800000e+02   9.9867725e-01
   1.6900000e+02   9.9868508e-01
   1.7000000e+02   9.9869281e-01
   1.7100000e+02   9.9870045e-01
   1.7200000e+02   9.9870801e-01
   1.7300000e+02   9.9871548e-01
   1.7400000e+02   9.9872286e-01
   1.7500000e+02   9.9873016e-01
   1.7600000e+02   9.9873737e-01
   1.7700000e+02   9.9874451e-01
   1.7800000e+02   9.9875156e-01
   1.7900000e+02   9.9875854e-01
   1.8000000e+02   9.9876543e-01
   1.8100000e+02   9.9877225e-01
   1.8200000e+02   9.9877900e-01
   1.8300000e+02   9.9878567e-01
   1.8400000e+02   9.9879227e-01
   1.8500000e+02   9.9879880e-01
   1.8600000e+02   9.9880526e-01
   1.8700000e+02   9.9881165e-01
   1.8800000e+02   9.9881797e-01
   1.8900000e+02   9.9882422e-01
   1.9000000e+02   9.9883041e-01
   1.9100000e+02   9.9883653e-01
   1.9200000e+02   9.9884259e-01
   1.9300000e+02   9.9884859e-01
   1.9400000e+02   9.9885452e-01
   1.9500000e+02   9.9886040e-01
   1.9600000e+02   9.9886621e-01
   1.9700000e+02   9.9887197e-01
   1.9800000e+02   9.9887767e-01
   1.9900000e+02   9.9888331e-01
   2.0000000e+02   9.9888889e-01
   2.0100000e+02   9.9889442e-01
   2.0200000e+02   9.9889989e-01
   2.0300000e+02   9.9890531e-01
   2.0400000e+02   9.9891068e-01
   2.0500000e+02   9.9891599e-01
   2.0600000e+02   9.9892125e-01
   2.0700000e+02   9.9892646e-01
   2.0800000e+02   9.9893162e-01
   2.0900000e+02   9.9893674e-01
   2.1000000e+02   9.9894180e-01
   2.1100000e+02   9.9894681e-01
   2.1200000e+02   9.9895178e-01
   2.1300000e+02   9.9895670e-01
   2.1400000e+02   9.9896158e-01
   2.1500000e+02   9.9896641e-01
   2.1600000e+02   9.9897119e-01
   2.1700000e+02   9.9897593e-01
   2.1800000e+02   9.9898063e-01
   2.1900000e+02   9.9898529e-01
   2.2000000e+02   9.9898990e-01
   2.2100000e+02   9.9899447e-01
   2.2200000e+02   9.9899900e-01
   2.2300000e+02   9.9900349e-01
   2.2400000e+02   9.9900794e-01
   2.2500000e+02   9.9901235e-01
   2.2600000e+02   9.9901672e-01
   2.2700000e+02   9.9902105e-01
   2.2800000e+02   9.9902534e-01
   2.2900000e+02   9.9902960e-01
   2.3000000e+02   9.9903382e-01
   2.3100000e+02   9.9903800e-01
   2.3200000e+02   9.9904215e-01
   2.3300000e+02   9.9904626e-01
   2.3400000e+02   9.9905033e-01
   2.3500000e+02   9.9905437e-01
   2.3600000e+02   9.9905838e-01
   2.3700000e+02   9.9906235e-01
   2.3800000e+02   9.9906629e-01
   2.3900000e+02   9.9907020e-01
   2.4000000e+02   9.9907407e-01
   2.4100000e+02   9.9907792e-01
   2.4200000e+02   9.9908173e-01
   2.4300000e+02   9.9908551e-01
   2.4400000e+02   9.9908925e-01
   2.4500000e+02   9.9909297e-01
   2.4600000e+02   9.9909666e-01
   2.4700000e+02   9.9910031e-01
   2.4800000e+02   9.9910394e-01
   2.4900000e+02   9.9910754e-01
   2.5000000e+02   9.9911111e-01
   2.5100000e+02   9.9911465e-01
   2.5200000e+02   9.9911817e-01
   2.5300000e+02   9.9912165e-01
   2.5400000e+02   9.9912511e-01
   2.5500000e+02   9.9912854e-01
   2.5600000e+02   9.9913194e-01


==> data/aof/aof63.dat <==
   1.0000000e+00   5.5555556e-01
   2.0000000e+00   7.7777778e-01
   3.0000000e+00   8.5185185e-01
   4.0000000e+00   8.8888889e-01
   5.0000000e+00   9.1111111e-01
   6.0000000e+00   9.2592593e-01
   7.0000000e+00   9.3650794e-01
   8.0000000e+00   9.4444444e-01
   9.0000000e+00   9.5061728e-01
   1.0000000e+01   9.5555556e-01
   1.1000000e+01   9.5959596e-01
   1.2000000e+01   9.6296296e-01
   1.3000000e+01   9.6581197e-01
   1.4000000e+01   9.6825397e-01
   1.5000000e+01   9.7037037e-01
   1.6000000e+01   9.7222222e-01
   1.7000000e+01   9.7385621e-01
   1.8000000e+01   9.7530864e-01
   1.9000000e+01   9.7660819e-01
   2.0000000e+01   9.7777778e-01
   2.1000000e+01   9.7883598e-01
   2.2000000e+01   9.7979798e-01
   2.3000000e+01   9.8067633e-01
   2.4000000e+01   9.8148148e-01
   2.5000000e+01   9.8222222e-01
   2.6000000e+01   9.8290598e-01
   2.7000000e+01   9.8353909e-01
   2.8000000e+01   9.8412698e-01
   2.9000000e+01   9.8467433e-01
   3.0000000e+01   9.8518519e-01
   3.1000000e+01   9.8566308e-01
   3.2000000e+01   9.8611111e-01
   3.3000000e+01   9.8653199e-01
   3.4000000e+01   9.8692810e-01
   3.5000000e+01   9.8730159e-01
   3.6000000e+01   9.8765432e-01
   3.7000000e+01   9.8798799e-01
   3.8000000e+01   9.8830409e-01
   3.9000000e+01   9.8860399e-01
   4.0000000e+01   9.8888889e-01
   4.1000000e+01   9.8915989e-01
   4.2000000e+01   9.8941799e-01
   4.3000000e+01   9.8966408e-01
   4.4000000e+01   9.8989899e-01
   4.5000000e+01   9.9012346e-01
   4.6000000e+01   9.9033816e-01
   4.7000000e+01   9.9054374e-01
   4.8000000e+01   9.9074074e-01
   4.9000000e+01   9.9092971e-01
   5.0000000e+01   9.9111111e-01
   5.1000000e+01   9.9128540e-01
   5.2000000e+01   9.9145299e-01
   5.3000000e+01   9.9161426e-01
   5.4000000e+01   9.9176955e-01
   5.5000000e+01   9.9191919e-01
   5.6000000e+01   9.9206349e-01
   5.7000000e+01   9.9220273e-01
   5.8000000e+01   9.9233716e-01
   5.9000000e+01   9.9246704e-01
   6.0000000e+01   9.9259259e-01
   6.1000000e+01   9.9271403e-01
   6.2000000e+01   9.9283154e-01
   6.3000000e+01   9.9294533e-01
   6.4000000e+01   9.9305556e-01
   6.5000000e+01   9.9316239e-01
   6.6000000e+01   9.9326599e-01
   6.7000000e+01   9.9336650e-01
   6.8000000e+01   9.9346405e-01
   6.9000000e+01   9.9355878e-01
   7.0000000e+01   9.9365079e-01
   7.1000000e+01   9.9374022e-01
   7.2000000e+01   9.9382716e-01
   7.3000000e+01   9.9391172e-01
   7.4000000e+01   9.9399399e-01
   7.5000000e+01   9.9407407e-01
   7.6000000e+01   9.9415205e-01
   7.7000000e+01   9.9422799e-01
   7.8000000e+01   9.9430199e-01
   7.9000000e+01   9.9437412e-01
   8.0000000e+01   9.9444444e-01
   8.1000000e+01   9.9451303e-01
   8.2000000e+01   9.9457995e-01
   8.3000000e+01   9.9464525e-01
   8.4000000e+01   9.9470899e-01
   8.5000000e+01   9.9477124e-01
   8.6000000e+01   9.9483204e-01
   8.7000000e+01   9.9489144e-01
   8.8000000e+01   9.9494949e-01
   8.9000000e+01   9.9500624e-01
   9.0000000e+01   9.9506173e-01
   9.1000000e+01   9.9511600e-01
   9.2000000e+01   9.9516908e-01
   9.3000000e+01   9.9522103e-01
   9.4000000e+01   9.9527187e-01
   9.5000000e+01   9.9532164e-01
   9.6000000e+01   9.9537037e-01
   9.7000000e+01   9.9541810e-01
   9.8000000e+01   9.9546485e-01
   9.9000000e+01   9.9551066e-01
   1.0000000e+02   9.9555556e-01
   1.0100000e+02   9.9559956e-01
   1.0200000e+02   9.9564270e-01
   1.0300000e+02   9.9568501e-01
   1.0400000e+02   9.9572650e-01
   1.0500000e+02   9.9576720e-01
   1.0600000e+02   9.9580713e-01
   1.0700000e+02   9.9584631e-01
   1.0800000e+02   9.9588477e-01
   1.0900000e+02   9.9592253e-01
   1.1000000e+02   9.9595960e-01
   1.1100000e+02   9.9599600e-01
   1.1200000e+02   9.9603175e-01
   1.1300000e+02   9.9606686e-01
   1.1400000e+02   9.9610136e-01
   1.1500000e+02   9.9613527e-01
   1.1600000e+02   9.9616858e-01
   1.1700000e+02   9.9620133e-01
   1.1800000e+02   9.9623352e-01
   1.1900000e+02   9.9626517e-01
   1.2000000e+02   9.9629630e-01
   1.2100000e+02   9.9632691e-01
   1.2200000e+02   9.9635701e-01
   1.2300000e+02   9.9638663e-01
   1.2400000e+02   9.9641577e-01
   1.2500000e+02   9.9644444e-01
   1.2600000e+02   9.9647266e-01
   1.2700000e+02   9.9650044e-01
   1.2800000e+02   9.9652778e-01
   1.2900000e+02   9.9655469e-01
   1.3000000e+02   9.9658120e-01
   1.3100000e+02   9.9660729e-01
   1.3200000e+02   9.9663300e-01
   1.3300000e+02   9.9665831e-01
   1.3400000e+02   9.9668325e-01
   1.3500000e+02   9.9670782e-01
   1.3600000e+02   9.9673203e-01
   1.3700000e+02   9.9675588e-01
   1.3800000e+02   9.9677939e-01
   1.3900000e+02   9.9680256e-01
   1.4000000e+02   9.9682540e-01
   1.4100000e+02   9.9684791e-01
   1.4200000e+02   9.9687011e-01
   1.4300000e+02   9.9689200e-01
   1.4400000e+02   9.9691358e-01
   1.4500000e+02   9.9693487e-01
   1.4600000e+02   9.9695586e-01
   1.4700000e+02   9.9697657e-01
   1.4800000e+02   9.9699700e-01
   1.4900000e+02   9.9701715e-01
   1.5000000e+02   9.9703704e-01
   1.5100000e+02   9.9705666e-01
   1.5200000e+02   9.9707602e-01
   1.5300000e+02   9.9709513e-01
   1.5400000e+02   9.9711400e-01
   1.5500000e+02   9.9713262e-01
   1.5600000e+02   9.9715100e-01
   1.5700000e+02   9.9716914e-01
   1.5800000e+02   9.9718706e-01
   1.5900000e+02   9.9720475e-01
   1.6000000e+02   9.9722222e-01
   1.6100000e+02   9.9723948e-01
   1.6200000e+02   9.9725652e-01
   1.6300000e+02   9.9727335e-01
   1.6400000e+02   9.9728997e-01
   1.6500000e+02   9.9730640e-01
   1.6600000e+02   9.9732262e-01
   1.6700000e+02   9.9733866e-01
   1.6800000e+02   9.9735450e-01
   1.6900000e+02   9.9737015e-01
   1.7000000e+02   9.9738562e-01
   1.7100000e+02   9.9740091e-01
   1.7200000e+02   9.9741602e-01
   1.7300000e+02   9.9743096e-01
   1.7400000e+02   9.9744572e-01
   1.7500000e+02   9.9746032e-01
   1.7600000e+02   9.9747475e-01
   1.7700000e+02   9.9748901e-01
   1.7800000e+02   9.9750312e-01
   1.7900000e+02   9.9751707e-01
   1.8000000e+02   9.9753086e-01
   1.8100000e+02   9.9754451e-01
   1.8200000e+02   9.9755800e-01
   1.8300000e+02   9.9757134e-01
   1.8400000e+02   9.9758454e-01
   1.8500000e+02   9.9759760e-01
   1.8600000e+02   9.9761051e-01
   1.8700000e+02   9.9762329e-01
   1.8800000e+02   9.9763593e-01
   1.8900000e+02   9.9764844e-01
   1.9000000e+02   9.9766082e-01
   1.9100000e+02   9.9767307e-01
   1.9200000e+02   9.9768519e-01
   1.9300000e+02   9.9769718e-01
   1.9400000e+02   9.9770905e-01
   1.9500000e+02   9.9772080e-01
   1.9600000e+02   9.9773243e-01
   1.9700000e+02   9.9774394e-01
   1.9800000e+02   9.9775533e-01
   1.9900000e+02   9.9776661e-01
   2.0000000e+02   9.9777778e-01
   2.0100000e+02   9.9778883e-01
   2.0200000e+02   9.9779978e-01
   2.0300000e+02   9.9781062e-01
   2.0400000e+02   9.9782135e-01
   2.0500000e+02   9.9783198e-01
   2.0600000e+02   9.9784250e-01
   2.0700000e+02   9.9785293e-01
   2.0800000e+02   9.9786325e-01
   2.0900000e+02   9.9787347e-01
   2.1000000e+02   9.9788360e-01
   2.1100000e+02   9.9789363e-01
   2.1200000e+02   9.9790356e-01
   2.1300000e+02   9.9791341e-01
   2.1400000e+02   9.9792316e-01
   2.1500000e+02   9.9793282e-01
   2.1600000e+02   9.9794239e-01
   2.1700000e+02   9.9795187e-01
   2.1800000e+02   9.9796126e-01
   2.1900000e+02   9.9797057e-01
   2.2000000e+02   9.9797980e-01
   2.2100000e+02   9.9798894e-01
   2.2200000e+02   9.9799800e-01
   2.2300000e+02   9.9800698e-01
   2.2400000e+02   9.9801587e-01
   2.2500000e+02   9.9802469e-01
   2.2600000e+02   9.9803343e-01
   2.2700000e+02   9.9804209e-01
   2.2800000e+02   9.9805068e-01
   2.2900000e+02   9.9805919e-01
   2.3000000e+02   9.9806763e-01
   2.3100000e+02   9.9807600e-01
   2.3200000e+02   9.9808429e-01
   2.3300000e+02   9.9809251e-01
   2.3400000e+02   9.9810066e-01
   2.3500000e+02   9.9810875e-01
   2.3600000e+02   9.9811676e-01
   2.3700000e+02   9.9812471e-01
   2.3800000e+02   9.9813259e-01
   2.3900000e+02   9.9814040e-01
   2.4000000e+02   9.9814815e-01
   2.4100000e+02   9.9815583e-01
   2.4200000e+02   9.9816345e-01
   2.4300000e+02   9.9817101e-01
   2.4400000e+02   9.9817851e-01
   2.4500000e+02   9.9818594e-01
   2.4600000e+02   9.9819332e-01
   2.4700000e+02   9.9820063e-01
   2.4800000e+02   9.9820789e-01
   2.4900000e+02   9.9821508e-01
   2.5000000e+02   9.9822222e-01
   2.5100000e+02   9.9822931e-01
   2.5200000e+02   9.9823633e-01
   2.5300000e+02   9.9824330e-01
   2.5400000e+02   9.9825022e-01
   2.5500000e+02   9.9825708e-01
   2.5600000e+02   9.9826389e-01


==> data/average_snr/y1.dat <==
   1.0000000e-01   2.0202102e+01
   1.5000000e-01   1.5817665e+01
   2.0000000e-01   1.2898617e+01
   2.5000000e-01   1.0801769e+01
   3.0000000e-01   9.2438850e+00
   3.5000000e-01   8.0774380e+00
   4.0000000e-01   7.2184298e+00
   4.5000000e-01   6.6175075e+00
   5.0000000e-01   6.2469368e+00
   5.5000000e-01   6.0946064e+00
   6.0000000e-01   6.1618822e+00
   6.5000000e-01   6.4643661e+00
   7.0000000e-01   7.0360243e+00
   7.5000000e-01   7.9390415e+00
   8.0000000e-01   9.2862575e+00
   8.5000000e-01   1.1297699e+01
   9.0000000e-01   1.4476647e+01


==> data/average_snr/y2.dat <==
   1.0000000e-01   2.3212402e+01
   1.5000000e-01   1.8827965e+01
   2.0000000e-01   1.5908917e+01
   2.5000000e-01   1.3812069e+01
   3.0000000e-01   1.2254185e+01
   3.5000000e-01   1.1087738e+01
   4.0000000e-01   1.0228730e+01
   4.5000000e-01   9.6278074e+00
   5.0000000e-01   9.2572368e+00
   5.5000000e-01   9.1049064e+00
   6.0000000e-01   9.1721822e+00
   6.5000000e-01   9.4746660e+00
   7.0000000e-01   1.0046324e+01
   7.5000000e-01   1.0949341e+01
   8.0000000e-01   1.2296557e+01
   8.5000000e-01   1.4307999e+01
   9.0000000e-01   1.7486947e+01


==> data/average_snr/y3.dat <==
   1.0000000e-01   2.6222702e+01
   1.5000000e-01   2.1838265e+01
   2.0000000e-01   1.8919217e+01
   2.5000000e-01   1.6822369e+01
   3.0000000e-01   1.5264485e+01
   3.5000000e-01   1.4098038e+01
   4.0000000e-01   1.3239030e+01
   4.5000000e-01   1.2638107e+01
   5.0000000e-01   1.2267537e+01
   5.5000000e-01   1.2115206e+01
   6.0000000e-01   1.2182482e+01
   6.5000000e-01   1.2484966e+01
   7.0000000e-01   1.3056624e+01
   7.5000000e-01   1.3959641e+01
   8.0000000e-01   1.5306857e+01
   8.5000000e-01   1.7318299e+01
   9.0000000e-01   2.0497247e+01


==> data/average_snr/y4.dat <==
   1.0000000e-01   2.9233002e+01
   1.5000000e-01   2.4848565e+01
   2.0000000e-01   2.1929517e+01
   2.5000000e-01   1.9832669e+01
   3.0000000e-01   1.8274785e+01
   3.5000000e-01   1.7108338e+01
   4.0000000e-01   1.6249330e+01
   4.5000000e-01   1.5648407e+01
   5.0000000e-01   1.5277837e+01
   5.5000000e-01   1.5125506e+01
   6.0000000e-01   1.5192782e+01
   6.5000000e-01   1.5495266e+01
   7.0000000e-01   1.6066924e+01
   7.5000000e-01   1.6969941e+01
   8.0000000e-01   1.8317157e+01
   8.5000000e-01   2.0328599e+01
   9.0000000e-01   2.3507547e+01


==> data/bep/bep128.dat <==
   1.0000000e-01   5.9706500e-04
   1.5000000e-01   1.6334600e-03
   2.0000000e-01   3.1840200e-03
   2.5000000e-01   5.1297300e-03
   3.0000000e-01   7.2948000e-03
   3.5000000e-01   9.4787000e-03
   4.0000000e-01   1.1480700e-02
   4.5000000e-01   1.3117800e-02
   5.0000000e-01   1.4236600e-02
   5.5000000e-01   1.4722600e-02
   6.0000000e-01   1.4506100e-02
   6.5000000e-01   1.3569500e-02
   7.0000000e-01   1.1955600e-02
   7.5000000e-01   9.7766500e-03
   8.0000000e-01   7.2255000e-03
   8.5000000e-01   4.5837700e-03
   9.0000000e-01   2.2204400e-03


==> data/bep/bep128ub.dat <==
   1.0000000e-01   6.0018800e-04
   1.5000000e-01   1.6419500e-03
   2.0000000e-01   3.2004100e-03
   2.5000000e-01   5.1558300e-03
   3.0000000e-01   7.3314200e-03
   3.5000000e-01   9.5256400e-03
   4.0000000e-01   1.1536900e-02
   4.5000000e-01   1.3181300e-02
   5.0000000e-01   1.4305100e-02
   5.5000000e-01   1.4793200e-02
   6.0000000e-01   1.4575700e-02
   6.5000000e-01   1.3635100e-02
   7.0000000e-01   1.2013900e-02
   7.5000000e-01   9.8249900e-03
   8.0000000e-01   7.2617900e-03
   8.5000000e-01   4.6071700e-03
   9.0000000e-01   2.2319400e-03


==> data/bep/bep256.dat <==
   1.0000000e-01   2.9841200e-04
   1.5000000e-01   8.1767700e-04
   2.0000000e-01   1.5975900e-03
   2.5000000e-01   2.5814300e-03
   3.0000000e-01   3.6830000e-03
   3.5000000e-01   4.8014600e-03
   4.0000000e-01   5.8332500e-03
   4.5000000e-01   6.6815900e-03
   5.0000000e-01   7.2638200e-03
   5.5000000e-01   7.5172900e-03
   6.0000000e-01   7.4043000e-03
   6.5000000e-01   6.9164400e-03
   7.0000000e-01   6.0789200e-03
   7.5000000e-01   4.9546200e-03
   8.0000000e-01   3.6476300e-03
   8.5000000e-01   2.3047900e-03
   9.0000000e-01   1.1124900e-03


==> data/bep/bep256ub.dat <==
   1.0000000e-01   2.9919100e-04
   1.5000000e-01   8.1980400e-04
   2.0000000e-01   1.6017300e-03
   2.5000000e-01   2.5880800e-03
   3.0000000e-01   3.6924200e-03
   3.5000000e-01   4.8136500e-03
   4.0000000e-01   5.8479700e-03
   4.5000000e-01   6.6983700e-03
   5.0000000e-01   7.2819900e-03
   5.5000000e-01   7.5360700e-03
   6.0000000e-01   7.4228100e-03
   6.5000000e-01   6.9337800e-03
   7.0000000e-01   6.0942400e-03
   7.5000000e-01   4.9671900e-03
   8.0000000e-01   3.6569600e-03
   8.5000000e-01   2.3107300e-03
   9.0000000e-01   1.1153800e-03


==> data/bep/bep32.dat <==
   1.0000000e-01   2.3939600e-03
   1.5000000e-01   6.4880500e-03
   2.0000000e-01   1.2472800e-02
   2.5000000e-01   1.9755700e-02
   3.0000000e-01   2.7579800e-02
   3.5000000e-01   3.5191800e-02
   4.0000000e-01   4.1937700e-02
   4.5000000e-01   4.7298000e-02
   5.0000000e-01   5.0884400e-02
   5.5000000e-01   5.2423100e-02
   6.0000000e-01   5.1738800e-02
   6.5000000e-01   4.8753500e-02
   7.0000000e-01   4.3506800e-02
   7.5000000e-01   3.6209500e-02
   8.0000000e-01   2.7333800e-02
   8.5000000e-01   1.7736900e-02
   9.0000000e-01   8.7731100e-03


==> data/bep/bep32ub.dat <==
   1.0000000e-01   2.4446600e-03
   1.5000000e-01   6.6218900e-03
   2.0000000e-01   1.2720400e-02
   2.5000000e-01   2.0129800e-02
   3.0000000e-01   2.8076000e-02
   3.5000000e-01   3.5794100e-02
   4.0000000e-01   4.2624300e-02
   4.5000000e-01   4.8045200e-02
   5.0000000e-01   5.1669300e-02
   5.5000000e-01   5.3223400e-02
   6.0000000e-01   5.2532400e-02
   6.5000000e-01   4.9516300e-02
   7.0000000e-01   4.4211700e-02
   7.5000000e-01   3.6825100e-02
   8.0000000e-01   2.7826400e-02
   8.5000000e-01   1.8077100e-02
   9.0000000e-01   8.9514500e-03


==> data/bep/bep64.dat <==
   1.0000000e-01   1.2076400e-03
   1.5000000e-01   3.2931100e-03
   2.0000000e-01   6.3880600e-03
   2.5000000e-01   1.0229900e-02
   3.0000000e-01   1.4451400e-02
   3.5000000e-01   1.8654100e-02
   4.0000000e-01   2.2459100e-02
   4.5000000e-01   2.5537400e-02
   5.0000000e-01   2.7624500e-02
   5.5000000e-01   2.8526700e-02
   6.0000000e-01   2.8125000e-02
   6.5000000e-01   2.6381700e-02
   7.0000000e-01   2.3355100e-02
   7.5000000e-01   1.9223300e-02
   8.0000000e-01   1.4317100e-02
   8.5000000e-01   9.1565100e-03
   9.0000000e-01   4.4682700e-03


==> data/bep/bep64ub.dat <==
   1.0000000e-01   1.1950900e-03
   1.5000000e-01   3.2593100e-03
   2.0000000e-01   6.3237200e-03
   2.5000000e-01   1.0129200e-02
   3.0000000e-01   1.4312900e-02
   3.5000000e-01   1.8479900e-02
   4.0000000e-01   2.2254300e-02
   4.5000000e-01   2.5308900e-02
   5.0000000e-01   2.7380500e-02
   5.5000000e-01   2.8276200e-02
   6.0000000e-01   2.7877400e-02
   6.5000000e-01   2.6146900e-02
   7.0000000e-01   2.3143300e-02
   7.5000000e-01   1.9044400e-02
   8.0000000e-01   1.4179800e-02
   8.5000000e-01   9.0658400e-03
   9.0000000e-01   4.4227300e-03


==> data/bpsk/bep128.dat <==
   1.0000000e-01   5.9706500e-04
   1.5000000e-01   1.6334600e-03
   2.0000000e-01   3.1840200e-03
   2.5000000e-01   5.1297300e-03
   3.0000000e-01   7.2948000e-03
   3.5000000e-01   9.4787000e-03
   4.0000000e-01   1.1480700e-02
   4.5000000e-01   1.3117800e-02
   5.0000000e-01   1.4236600e-02
   5.5000000e-01   1.4722600e-02
   6.0000000e-01   1.4506100e-02
   6.5000000e-01   1.3569500e-02
   7.0000000e-01   1.1955600e-02
   7.5000000e-01   9.7766500e-03
   8.0000000e-01   7.2255000e-03
   8.5000000e-01   4.5837700e-03
   9.0000000e-01   2.2204400e-03


==> data/bpsk/bep128ub.dat <==
   1.0000000e-01   6.0018800e-04
   1.5000000e-01   1.6419500e-03
   2.0000000e-01   3.2004100e-03
   2.5000000e-01   5.1558300e-03
   3.0000000e-01   7.3314200e-03
   3.5000000e-01   9.5256400e-03
   4.0000000e-01   1.1536900e-02
   4.5000000e-01   1.3181300e-02
   5.0000000e-01   1.4305100e-02
   5.5000000e-01   1.4793200e-02
   6.0000000e-01   1.4575700e-02
   6.5000000e-01   1.3635100e-02
   7.0000000e-01   1.2013900e-02
   7.5000000e-01   9.8249900e-03
   8.0000000e-01   7.2617900e-03
   8.5000000e-01   4.6071700e-03
   9.0000000e-01   2.2319400e-03


==> data/bpsk/bep256.dat <==
   1.0000000e-01   2.9841200e-04
   1.5000000e-01   8.1767700e-04
   2.0000000e-01   1.5975900e-03
   2.5000000e-01   2.5814300e-03
   3.0000000e-01   3.6830000e-03
   3.5000000e-01   4.8014600e-03
   4.0000000e-01   5.8332500e-03
   4.5000000e-01   6.6815900e-03
   5.0000000e-01   7.2638200e-03
   5.5000000e-01   7.5172900e-03
   6.0000000e-01   7.4043000e-03
   6.5000000e-01   6.9164400e-03
   7.0000000e-01   6.0789200e-03
   7.5000000e-01   4.9546200e-03
   8.0000000e-01   3.6476300e-03
   8.5000000e-01   2.3047900e-03
   9.0000000e-01   1.1124900e-03


==> data/bpsk/bep256ub.dat <==
   1.0000000e-01   2.9919100e-04
   1.5000000e-01   8.1980400e-04
   2.0000000e-01   1.6017300e-03
   2.5000000e-01   2.5880800e-03
   3.0000000e-01   3.6924200e-03
   3.5000000e-01   4.8136500e-03
   4.0000000e-01   5.8479700e-03
   4.5000000e-01   6.6983700e-03
   5.0000000e-01   7.2819900e-03
   5.5000000e-01   7.5360700e-03
   6.0000000e-01   7.4228100e-03
   6.5000000e-01   6.9337800e-03
   7.0000000e-01   6.0942400e-03
   7.5000000e-01   4.9671900e-03
   8.0000000e-01   3.6569600e-03
   8.5000000e-01   2.3107300e-03
   9.0000000e-01   1.1153800e-03


==> data/bpsk/bep32.dat <==
   1.0000000e-01   2.3939600e-03
   1.5000000e-01   6.4880500e-03
   2.0000000e-01   1.2472800e-02
   2.5000000e-01   1.9755700e-02
   3.0000000e-01   2.7579800e-02
   3.5000000e-01   3.5191800e-02
   4.0000000e-01   4.1937700e-02
   4.5000000e-01   4.7298000e-02
   5.0000000e-01   5.0884400e-02
   5.5000000e-01   5.2423100e-02
   6.0000000e-01   5.1738800e-02
   6.5000000e-01   4.8753500e-02
   7.0000000e-01   4.3506800e-02
   7.5000000e-01   3.6209500e-02
   8.0000000e-01   2.7333800e-02
   8.5000000e-01   1.7736900e-02
   9.0000000e-01   8.7731100e-03


==> data/bpsk/bep32ub.dat <==
   1.0000000e-01   2.4446600e-03
   1.5000000e-01   6.6218900e-03
   2.0000000e-01   1.2720400e-02
   2.5000000e-01   2.0129800e-02
   3.0000000e-01   2.8076000e-02
   3.5000000e-01   3.5794100e-02
   4.0000000e-01   4.2624300e-02
   4.5000000e-01   4.8045200e-02
   5.0000000e-01   5.1669300e-02
   5.5000000e-01   5.3223400e-02
   6.0000000e-01   5.2532400e-02
   6.5000000e-01   4.9516300e-02
   7.0000000e-01   4.4211700e-02
   7.5000000e-01   3.6825100e-02
   8.0000000e-01   2.7826400e-02
   8.5000000e-01   1.8077100e-02
   9.0000000e-01   8.9514500e-03


==> data/bpsk/bep64.dat <==
   1.0000000e-01   1.1950900e-03
   1.5000000e-01   3.2593100e-03
   2.0000000e-01   6.3237200e-03
   2.5000000e-01   1.0129200e-02
   3.0000000e-01   1.4312900e-02
   3.5000000e-01   1.8479900e-02
   4.0000000e-01   2.2254300e-02
   4.5000000e-01   2.5308900e-02
   5.0000000e-01   2.7380500e-02
   5.5000000e-01   2.8276200e-02
   6.0000000e-01   2.7877400e-02
   6.5000000e-01   2.6146900e-02
   7.0000000e-01   2.3143300e-02
   7.5000000e-01   1.9044400e-02
   8.0000000e-01   1.4179800e-02
   8.5000000e-01   9.0658400e-03
   9.0000000e-01   4.4227300e-03


==> data/bpsk/bep64ub.dat <==
   1.0000000e-01   1.2076400e-03
   1.5000000e-01   3.2931100e-03
   2.0000000e-01   6.3880600e-03
   2.5000000e-01   1.0229900e-02
   3.0000000e-01   1.4451400e-02
   3.5000000e-01   1.8654100e-02
   4.0000000e-01   2.2459100e-02
   4.5000000e-01   2.5537400e-02
   5.0000000e-01   2.7624500e-02
   5.5000000e-01   2.8526700e-02
   6.0000000e-01   2.8125000e-02
   6.5000000e-01   2.6381700e-02
   7.0000000e-01   2.3355100e-02
   7.5000000e-01   1.9223300e-02
   8.0000000e-01   1.4317100e-02
   8.5000000e-01   9.1565100e-03
   9.0000000e-01   4.4682700e-03


==> data/cqei/cqei11128.dat <==
   6.0000000e+01   2.2464100e+03
   6.5000000e+01   7.1037800e+02
   7.0000000e+01   2.2464100e+02
   7.5000000e+01   7.1037800e+01
   8.0000000e+01   2.2464100e+01
   8.5000000e+01   7.1037800e+00
   9.0000000e+01   2.2464100e+00
   9.5000000e+01   7.1037800e-01
   1.0000000e+02   2.2464100e-01
   1.0500000e+02   7.1037800e-02
   1.1000000e+02   2.2464100e-02
   1.1500000e+02   7.1037800e-03
   1.2000000e+02   2.2464100e-03


==> data/cqei/cqei11256.dat <==
   6.0000000e+01   1.1145700e+03
   6.5000000e+01   3.5245700e+02
   7.0000000e+01   1.1145700e+02
   7.5000000e+01   3.5245700e+01
   8.0000000e+01   1.1145700e+01
   8.5000000e+01   3.5245700e+00
   9.0000000e+01   1.1145700e+00
   9.5000000e+01   3.5245700e-01
   1.0000000e+02   1.1145700e-01
   1.0500000e+02   3.5245700e-02
   1.1000000e+02   1.1145700e-02
   1.1500000e+02   3.5245700e-03
   1.2000000e+02   1.1145700e-03


==> data/cqei/cqei1132.dat <==
   6.0000000e+01   9.4003700e+03
   6.5000000e+01   2.9726600e+03
   7.0000000e+01   9.4003700e+02
   7.5000000e+01   2.9726600e+02
   8.0000000e+01   9.4003700e+01
   8.5000000e+01   2.9726600e+01
   9.0000000e+01   9.4003700e+00
   9.5000000e+01   2.9726600e+00
   1.0000000e+02   9.4003700e-01
   1.0500000e+02   2.9726600e-01
   1.1000000e+02   9.4003700e-02
   1.1500000e+02   2.9726600e-02
   1.2000000e+02   9.4003700e-03


==> data/cqei/cqei1164.dat <==
   6.0000000e+01   4.5619400e+03
   6.5000000e+01   1.4426100e+03
   7.0000000e+01   4.5619400e+02
   7.5000000e+01   1.4426100e+02
   8.0000000e+01   4.5619400e+01
   8.5000000e+01   1.4426100e+01
   9.0000000e+01   4.5619400e+00
   9.5000000e+01   1.4426100e+00
   1.0000000e+02   4.5619400e-01
   1.0500000e+02   1.4426100e-01
   1.1000000e+02   4.5619400e-02
   1.1500000e+02   1.4426100e-02
   1.2000000e+02   4.5619400e-03


==> data/cqei/cqei13.dat <==
   1.0000000e+02   6.9225600e+00
   1.0500000e+02   2.1891100e+00
   1.1000000e+02   6.9225600e-01
   1.1500000e+02   2.1891100e-01
   1.2000000e+02   6.9225600e-02
   1.2500000e+02   2.1891100e-02
   1.3000000e+02   6.9225600e-03


==> data/cqei/cqei13128.dat <==
   6.0000000e+01   2.2233700e+03
   6.5000000e+01   7.0309200e+02
   7.0000000e+01   2.2233700e+02
   7.5000000e+01   7.0309200e+01
   8.0000000e+01   2.2233700e+01
   8.5000000e+01   7.0309200e+00
   9.0000000e+01   2.2233700e+00
   9.5000000e+01   7.0309200e-01
   1.0000000e+02   2.2233700e-01
   1.0500000e+02   7.0309200e-02
   1.1000000e+02   2.2233700e-02
   1.1500000e+02   7.0309200e-03
   1.2000000e+02   2.2233700e-03


==> data/cqei/cqei1316.dat <==
   1.0000000e+02   1.5452100e+00
   1.0500000e+02   4.8864000e-01
   1.1000000e+02   1.5452100e-01
   1.1500000e+02   4.8864000e-02
   1.2000000e+02   1.5452100e-02
   1.2500000e+02   4.8864000e-03
   1.3000000e+02   1.5452100e-03


==> data/cqei/cqei13256.dat <==
   6.0000000e+01   1.1088100e+03
   6.5000000e+01   3.5063500e+02
   7.0000000e+01   1.1088100e+02
   7.5000000e+01   3.5063500e+01
   8.0000000e+01   1.1088100e+01
   8.5000000e+01   3.5063500e+00
   9.0000000e+01   1.1088100e+00
   9.5000000e+01   3.5063500e-01
   1.0000000e+02   1.1088100e-01
   1.0500000e+02   3.5063500e-02
   1.1000000e+02   1.1088100e-02
   1.1500000e+02   3.5063500e-03
   1.2000000e+02   1.1088100e-03


==> data/cqei/cqei1332.dat <==
   6.0000000e+01   9.0317300e+03
   6.5000000e+01   2.8560800e+03
   7.0000000e+01   9.0317300e+02
   7.5000000e+01   2.8560800e+02
   8.0000000e+01   9.0317300e+01
   8.5000000e+01   2.8560800e+01
   9.0000000e+01   9.0317300e+00
   9.5000000e+01   2.8560800e+00
   1.0000000e+02   9.0317300e-01
   1.0500000e+02   2.8560800e-01
   1.1000000e+02   9.0317300e-02
   1.1500000e+02   2.8560800e-02
   1.2000000e+02   9.0317300e-03


==> data/cqei/cqei1364.dat <==
   6.0000000e+01   4.4697800e+03
   6.5000000e+01   1.4134700e+03
   7.0000000e+01   4.4697800e+02
   7.5000000e+01   1.4134700e+02
   8.0000000e+01   4.4697800e+01
   8.5000000e+01   1.4134700e+01
   9.0000000e+01   4.4697800e+00
   9.5000000e+01   1.4134700e+00
   1.0000000e+02   4.4697800e-01
   1.0500000e+02   1.4134700e-01
   1.1000000e+02   4.4697800e-02
   1.1500000e+02   1.4134700e-02
   1.2000000e+02   4.4697800e-03


==> data/cqei/cqei23.dat <==
   1.0000000e+02   5.9336200e+00
   1.0500000e+02   1.8763800e+00
   1.1000000e+02   5.9336200e-01
   1.1500000e+02   1.8763800e-01
   1.2000000e+02   5.9336200e-02
   1.2500000e+02   1.8763800e-02
   1.3000000e+02   5.9336200e-03


==> data/cqei/cqei2316.dat <==
   1.0000000e+02   1.5452100e+00
   1.0500000e+02   4.8864000e-01
   1.1000000e+02   1.5452100e-01
   1.1500000e+02   4.8864000e-02
   1.2000000e+02   1.5452100e-02
   1.2500000e+02   4.8864000e-03
   1.3000000e+02   1.5452100e-03


==> data/cqei/cqei33.dat <==
   1.0000000e+02   2.9668100e+00
   1.0500000e+02   9.3818800e-01
   1.1000000e+02   2.9668100e-01
   1.1500000e+02   9.3818800e-02
   1.2000000e+02   2.9668100e-02
   1.2500000e+02   9.3818800e-03
   1.3000000e+02   2.9668100e-03


==> data/cqei/cqei63.dat <==
   1.0000000e+02   3.2140500e+00
   1.0500000e+02   1.0163700e+00
   1.1000000e+02   3.2140500e-01
   1.1500000e+02   1.0163700e-01
   1.2000000e+02   3.2140500e-02
   1.2500000e+02   1.0163700e-02
   1.3000000e+02   3.2140500e-03


==> data/ec/ec128.dat <==
   6.0000000e+01   6.5196100e-04
   6.5000000e+01   2.0596700e-03
   7.0000000e+01   6.4932700e-03
   7.5000000e+01   2.0338700e-02
   8.0000000e+01   6.2506600e-02
   8.5000000e+01   1.8279300e-01
   9.0000000e+01   4.8203300e-01
   9.5000000e+01   1.0859000e+00
   1.0000000e+02   2.0527700e+00
   1.0500000e+02   3.3275700e+00
   1.1000000e+02   4.8010100e+00
   1.1500000e+02   6.3796000e+00
   1.2000000e+02   8.0068300e+00


==> data/ec/ec128ub.dat <==
   6.0000000e+01   6.5196000e-04
   6.5000000e+01   2.0596500e-03
   7.0000000e+01   6.4931200e-03
   7.5000000e+01   2.0337200e-02
   8.0000000e+01   6.2505500e-02
   8.5000000e+01   1.8271200e-01
   9.0000000e+01   4.8166600e-01
   9.5000000e+01   1.0848600e+00
   1.0000000e+02   2.0508100e+00
   1.0500000e+02   3.3248000e+00
   1.1000000e+02   4.7977300e+00
   1.1500000e+02   6.3760400e+00
   1.2000000e+02   8.0031500e+00


==> data/ec/ec256.dat <==
   6.0000000e+01   1.3033300e-03
   6.5000000e+01   4.1134900e-03
   7.0000000e+01   1.2929100e-02
   7.5000000e+01   4.0133700e-02
   8.0000000e+01   1.2034700e-01
   8.5000000e+01   3.3316700e-01
   9.0000000e+01   8.0293700e-01
   9.5000000e+01   1.6262700e+00
   1.0000000e+02   2.7908100e+00
   1.0500000e+02   4.1984500e+00
   1.1000000e+02   5.7440800e+00
   1.1500000e+02   7.3566400e+00
   1.2000000e+02   8.9984000e+00


==> data/ec/ec256ub.dat <==
   6.0000000e+01   1.3033300e-03
   6.5000000e+01   4.1134600e-03
   7.0000000e+01   1.2928800e-02
   7.5000000e+01   4.0131100e-02
   8.0000000e+01   1.2032700e-01
   8.5000000e+01   3.3306000e-01
   9.0000000e+01   8.0257400e-01
   9.5000000e+01   1.6254800e+00
   1.0000000e+02   2.7895700e+00
   1.0500000e+02   4.1968900e+00
   1.1000000e+02   5.7423500e+00
   1.1500000e+02   7.3548200e+00
   1.2000000e+02   8.9965400e+00


==> data/ec/ec32.dat <==
   6.0000000e+01   1.6304600e-04
   6.5000000e+01   5.1546800e-04
   7.0000000e+01   1.6287800e-03
   7.5000000e+01   5.1380500e-03
   8.0000000e+01   1.1625000e-02
   8.5000000e+01   4.9825900e-02
   9.0000000e+01   1.4769200e-01
   9.5000000e+01   3.9957900e-01
   1.0000000e+02   9.3200800e-01
   1.0500000e+02   1.8245700e+00
   1.1000000e+02   3.0436400e+00
   1.1500000e+02   4.4844000e+00
   1.2000000e+02   6.0468100e+00


==> data/ec/ec32ub.dat <==
   6.0000000e+01   1.6304600e-04
   6.5000000e+01   5.1546700e-04
   7.0000000e+01   1.6287500e-03
   7.5000000e+01   5.1380200e-03
   8.0000000e+01   1.1622000e-03
   8.5000000e+01   4.9825500e-03
   9.0000000e+01   1.4768600e-01
   9.5000000e+01   3.9957400e-01
   1.0000000e+02   9.3200300e-01
   1.0500000e+02   1.8245200e+00
   1.1000000e+02   3.0435900e+00
   1.1500000e+02   4.4715600e+00
   1.2000000e+02   6.0327000e+00


==> data/ec/ec64.dat <==
   6.0000000e+01   3.2605400e-04
   6.5000000e+01   1.0305700e-03
   7.0000000e+01   3.2539100e-03
   7.5000000e+01   1.0240000e-02
   8.0000000e+01   3.1903500e-02
   8.5000000e+01   9.6608000e-02
   9.0000000e+01   2.7308600e-01
   9.5000000e+01   6.7973000e-01
   1.0000000e+02   1.4273000e+00
   1.0500000e+02   2.5278600e+00
   1.1000000e+02   3.8946300e+00
   1.1500000e+02   5.4188400e+00
   1.2000000e+02   7.0215500e+00


==> data/ec/ec64ub.dat <==
   6.0000000e+01   3.2605400e-04
   6.5000000e+01   1.0305600e-03
   7.0000000e+01   3.2539000e-03
   7.5000000e+01   1.0238000e-02
   8.0000000e+01   3.1903200e-02
   8.5000000e+01   9.6605000e-02
   9.0000000e+01   2.7308200e-01
   9.5000000e+01   6.7969000e-01
   1.0000000e+02   1.4269000e+00
   1.0500000e+02   2.5278200e+00
   1.1000000e+02   3.8945900e+00
   1.1500000e+02   5.4120000e+00
   1.2000000e+02   7.0143100e+00


==> data/outage/out128.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.5000000e+01   9.9904100e-01
   9.0000000e+01   8.9043500e-01
   9.5000000e+01   5.0372900e-01
   1.0000000e+02   1.9884303e-01
   1.0500000e+02   6.7719100e-02
   1.1000000e+02   2.1931600e-02
   1.1500000e+02   6.9881600e-03
   1.2000000e+02   2.2151600e-03


==> data/outage/out128ub.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.5000000e+01   9.9895700e-01
   9.0000000e+01   8.9029900e-01
   9.5000000e+01   5.0490200e-01
   1.0000000e+02   1.9966900e-01
   1.0500000e+02   6.8049800e-02
   1.1000000e+02   2.2044100e-02
   1.1500000e+02   7.0245800e-03
   1.2000000e+02   2.2267700e-03


==> data/outage/out256.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   9.9998322e-01
   8.5000000e+01   9.6961629e-01
   9.0000000e+01   6.6930838e-01
   9.5000000e+01   2.9538271e-01
   1.0000000e+02   1.0481850e-01
   1.0500000e+02   3.4411237e-02
   1.1000000e+02   1.1012512e-02
   1.1500000e+02   3.4956700e-03
   1.2000000e+02   1.1067500e-03


==> data/outage/out256ub.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   9.9998100e-01
   8.5000000e+01   9.6941200e-01
   9.0000000e+01   6.6973200e-01
   9.5000000e+01   2.9591300e-01
   1.0000000e+02   1.0506300e-01
   1.0500000e+02   3.4498100e-02
   1.1000000e+02   1.1041000e-02
   1.1500000e+02   3.5047800e-03
   1.2000000e+02   1.1096400e-03


==> data/outage/out32.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   9.0000000e+01   9.9980900e-01
   9.5000000e+01   9.3835500e-01
   1.0000000e+02   5.8928500e-01
   1.0500000e+02   2.4595300e-01
   1.1000000e+02   8.5486400e-02
   1.1500000e+02   2.7872400e-02
   1.2000000e+02   8.9002700e-03


==> data/outage/out32ub.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   9.0000000e+01   9.9970200e-01
   9.5000000e+01   9.3699900e-01
   1.0000000e+02   5.9340200e-01
   1.0500000e+02   2.4981300e-01
   1.1000000e+02   8.7155400e-02
   1.1500000e+02   2.8453900e-02
   1.2000000e+02   9.0898500e-03


==> data/outage/out64.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.5000000e+01   9.9999900e-01
   9.0000000e+01   9.8767800e-01
   9.5000000e+01   7.5366700e-01
   1.0000000e+02   3.5864200e-01
   1.0500000e+02   1.3113700e-01
   1.1000000e+02   4.3489400e-02
   1.1500000e+02   1.3963300e-02
   1.2000000e+02   4.4369400e-03


==> data/outage/out64ub.dat <==
   6.0000000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.5000000e+01   9.9999800e-01
   9.0000000e+01   9.8703000e-01
   9.5000000e+01   7.5470700e-01
   1.0000000e+02   3.6095400e-01
   1.0500000e+02   1.3233400e-01
   1.1000000e+02   4.3928900e-02
   1.1500000e+02   1.4108900e-02
   1.2000000e+02   4.4836800e-03

